Development and application of a particle-particle particle-mesh Ewald method for dispersion interactions

For inhomogeneous systems with interfaces, the inclusion of long-range dispersion interactions is necessary to achieve consistency between molecular simulation calculations and experimental results. For accurate and efficient incorporation of these contributions, we have implemented a particle-particle particle-mesh (PPPM) Ewald solver for dispersion ($r^{-6}$) interactions into the LAMMPS molecular dynamics package. We demonstrate that the solver's $\mathcal{O}(N\log N)$ scaling behavior allows its application to large-scale simulations. We carefully determine a set of parameters for the solver that provides accurate results and efficient computation. We perform a series of simulations with Lennard-Jones particles, SPC/E water, and hexane to show that with our choice of parameters the dependence of physical results on the chosen cutoff radius is removed. Physical results and computation time of these simulations are compared to results obtained using either a plain cutoff or a traditional Ewald sum for dispersion.

==> revision.txt <==
Reviewer #1 Evaluations: 
RECOMMENDATION: Reconsider for JCP after mandatory revision (major) 

Reviewer #1 (Comments to the Author): 

This paper presents the PPPM algorithm for dispersion interactions and compares the algorithm to the Ewald summation method and simulations using simple cutoff techniques with a tail correction. Furthermore, it provides some hints on the implementation of the method and an error formula for reciprocal space contribution of the algorithm. 

In the current form, I would not recommend the publication of the paper in the Journal of Chemical Physics, but I would reconsider the paper for publication in JCP after a few major alterations. 

Major points 
------------ 

1. Section III: "Reduction of the number of required FFTs" 

The authors claim that one could reduce the number of FFTs by using a single complex-to-complex FFT instead of two FFTs with purely real input, and thus save up to 40% of computing time. All FFT implementations that I know of also contain functions for real-to-complex FFT that require only half of the computational effort of a full complex-to-complex FFT by exploiting the symmetry of real input in reciprocal space. Also, all implementation of PPPM that I know of use these real-to-complex FFTs. 

Compared to the scheme described in the paper, using the real-to-complex functions has the advantage that it is not necessary to bundle two FFTs into a single one. 

Using the scheme described in the paper may give a certain performance advantage over using real-to-complex FFTs as it might be advantageous on modern processor hardware with parallel floating point pipelines, but I doubt that performance gains of 40% can be achieved. 

Therefore I would suggest to remove the whole section III including Tables I and II from the paper, which would also shorten the paper considerably, as asked for by the editors. 

2. Section V: "Scaling of the algorithm", Paragraph 1 

"The mesh parameters where set using the error estimates presented in the previous section." From the text of the paper, I cannot guess how the error estimate was used to set the mesh parameters. The error estimate only provides an estimate for the reciprocal space contribution. How can this be used to set the mesh parameters? 

3. Section V: "Scaling of the algorithm" 

The scaling of the algorithm was studied using simulations with 16 cores. From my point of view, this is not a good idea, as in that case the scaling does not only show the effect of the algorithm as such, but also of the parallelization and the underlying processor and network architecture. The authors have not made any statement as to how the PPPM algorithms (not the Ewald algorithms) was parallelized. 

From my own experience with PPPM and its parallelization (which is, in fact, the parallelization of the FFTs), I know that the algorithm is really efficient only when using at least about 1000 particles per core. This seems to be consistent with Fig. 3, where the PPPM algorithm shows unexpected behavior with less than 16000 particles. 

Therefore I would strongly recommend to redo the scaling study running the simulations on a single core. On the other hand, I believe that it is not necessary to make the performance measurements over 50000 steps. 

4. Section VII: "Influence of the Ewald and grid parameters on physical properties" 

In this section, the authors study the influence of the PPPM parameters on the physical results. From my point of view, this mixes up two things that should be separated. On the one hand, the PPPM parameters influence the accuracy of the algorithm, on the other hand, the accuracy of the algorithm influences the physical results. I would suggest the authors to separate these two things. 

First, study the influence of the various parameters on the accuracy of the algorithm, as was done when testing the error estimate in section IV or in Ref. 24 (Deserno and Holm). Create some plots of the precision over the different parameters. 

Then study how the accuracy of the algorithm influences the physical results, e.g. by plotting the results over the achieved accuracy. 

5. Section VIII: "Performance..." 

Again, I would suggest to also list the performance of the algorithms on a single core, as this number is not encumbered by possible parallelization issues, which are clearly visible in some of the other numbers. 

Minor points 
------------ 
1. Page 1, Col 2, Paragraph 2: typo: formualation -> formulation. 

2. Page 6, Col 1, Paragraph 1: 
"The Ewald parameter, the grid size [...] Decreasing the first two [...] will lead to higher accuracy." Decreasing the grid size (i.e. the number of grid points) will lead to lower accuracy, doesn't it? Maybe the authors should better talk about "grid spacing". 

3. Page 6, Col 1, Equation (20): The equation seems to appear from nowhere. In the paragraph before, the authors state that they present an extension to Ref. 33, which is aparently the source of eq. (20), but this is not stated very clearly. Maybe it should be introduced like: "Following the reasoning from Deserno and Holm, the error in the forces in reciprocal space can be expressed by..." 

4. Page 9, Col 2, Section "Lennard-Jones particles", Line 3: typo: aroud -> around 

5. Page 9, Col 2, Section "Lennard-Jones particles", Paragraph 2: "Unless explicitely described in the following, the settings of the simulations were as described in section III." Section III is the secion on the reduction of FFTs. I think the reference is wrong. 

6. Page 14, Col 2: typo: proberly -> properly 

Further suggestions 
-------------------- 

It is nice to see an error estimate for the reciprocal space contribution of the PPPM algorithm for dispersions (sec. IV) 

However, this estimate is pretty incomplete without an error estimate for the real-space contribution, because only then is it possible to get an estimate for the total error of the algorithm. I believe that it should be possible to derive such an error estimate for the dispersion PPPM by following the reasoning of Kolafa and Perram (Ref. 6 in Ref. 33) for the real space contribution of the Coulomb PPPM algorithm. 

Once an estimate for the total error is known, this could be used both for finding the optimal value of the Ewald splitting parameter \beta as well as for estimating the accuracy of the algorithm. 

I would encourage the authors to see whether they cannot derive an estimate for the real-space error. However, from my point of view, the lack of such an error estimate does not influence whether this paper is to be published or not, therefore I list this as a suggestion. 




------------------------------------------------------------------------------ 

